A MUSE/VLT spatially resolved study of the emission structure of Green Pea galaxies

Green Pea galaxies are remarkable for their intense star formation and serve as a window into the early universe. In our study, we used integral field spectroscopy to examine 24 of these galaxies in the optical spectrum. We focused on the interaction between their ionized interstellar medium and the star formation processes within them. Our research generated spatial maps of emission lines and other properties like ionization structures and chemical conditions. These maps showed that areas with higher levels of excitation are usually located where starbursts are occurring. Continuum maps displayed more intricate structures than emission line maps and hinted at low brightness ionized gas in the galaxies' outer regions. We also analyzed integrated spectra from selected areas within these galaxies to derive physical properties like electron densities and temperatures. In some galaxies, we were able to determine metallicity levels. Our observations revealed the presence of high-ionizing lines in three galaxies, two of which had extremely high rates of star formation. Our findings provide valuable insights into the properties and star-forming processes in Green Pea galaxies, contributing to our broader understanding of galactic evolution in the early universe.

==> Tablas/GPs_ra_dec_peque.csv <==
Name;Ra J2000.0;Dec J2000.0;   Redshift;  Exp. time;      Seeing;  Date; SDSS name;    Name
GP01;146.242675;-0.762983;300;5600;0.73;25 Jan 2020;J094458.22-004545.4;GP01
GP02;195.546538;-0.087455;225;2800;0.94;23 Jan 2020;J130211.15-000516.4;GP02
GP04;351.413396;0.751927;276;2800;1.06;6 Oct 2019;J232539.23+004507.2;GP03
GP05;50.687444;0.745181;304;2800;0.81;26 Feb 2020;J032244.89+004442.3;GP04
GP06;22.292355;14.993034;280;2800;0.93;28 Oct 2019;J012910.15+145934.6;GP05
GP07;45.839214;-7.989385;164;2800;0.67;17 Nov 2019;J030321.41-075923.2;GP06
GP08;51.556553;-6.587215;162;2800;1.33;18 Nov 2019;J032613.62-063512.5;GP07
GP09;54.949309;-7.427967;260;4900;0.83;30 Dec 2019;J033947.79-072541.2;GP08
GP10;164.319295;2.535426;302;2800;0.45;26 Jan 2020;J105716.72+023207.0;GP09
GP11;191.097708;2.261385;239;2800;1.01;23 Jan 2020;J124423.37+021540.4;GP10
GP12;130.570286;3.634824;219;3200;1.21;24 Jan 2020;J084216.95+033806.6;GP11
GP13;236.788328;3.604116;231;2800;1.11;20 Feb 2020;J154709.10+033614.0;GP12
GP18;339.396355;13.612971;293;2800;1.68;7 Nov 2019;J223735.05+133647.0;GP13
GP27;204.299314;-2.434471;273;2800;1.77;11 Feb 2020;J133711.88-022605.4;GP14
GP28;220.630418;-2.164616;293;2800;1.14;11 Feb 2020;J144231.37-020952.0;GP15
GP30;157.912233;7.265419;252;2800;0.41;26 Jan 2020;J103138.93+071556.5;GP16
GP47;192.144500;12.566958;263;2800;0.68;28 Jan 2020;J124834.63+123402.9;GP17
GP48;241.152495;8.333018;312;2800;1.45;20 Feb 2020;J160436.66+081959.1;GP18
GP49;239.858999;8.688758;297;2800;0.54;21 Feb 2020;J155925.97+084119.1;GP18
GP50;152.988016;13.139831;143;2800;0.69;28 Jan 2020;J101157.08+130822.0;GP20
GP63;249.330324;14.650662;292;2800;1.78;26 Feb 2020;J163719.30+143904.9;GP21
GP75;141.384720;14.053597;301;2800;0.64;28 Jan 2020;J092532.36+140313.1;GP22
GP76;243.276809;9.496739;299;2800;1.33;14 Mar 2020;J161306.31+092949.1;GP23
GP77;121.325130;9.425853;330;2800;1.12;24 Jan 2020;J080518.06+092533.3;GP24

==> Tablas/PROPIEDADES_DEL_GAS_IONIZADO.csv <==
R23 OIII5007+OIII4959/OII,O32 OIII5007/OII,log(OIII_Hbeta),log(NII_Halpha),log(SII_Halpha),log(OI_Halpha),Temperatura,Densidad,Metalicidad,log(N/O)
7.281±0.018,1.81±0.013,0.5867±0.0032,-1.017±0.019,-1.017±0.019,-1.76±0.09, ,71.0±41.0,8.029±0.024,-0.95±0.06
9.308±0.044,2.93±0.06,0.7449±0.0048,-1.285±0.017,-1.285±0.017,-1.77±0.07, ,210.0±70.0,8.051±0.033,-1.239±0.025
7.867±0.045,1.811±0.017,0.62±0.012,-1.186±0.018,-1.186±0.018,-1.66±0.031, ,86.0±27.0,8.214±0.041,-1.13±0.02
7.213±0.014,1.673±0.009,0.5723±0.0022,-0.992±0.007,-0.992±0.007,-1.6±0.033, ,351.0±42.0,8.051±0.015,-1.015±0.025
7.12±0.017,1.629±0.01,0.5631±0.0025,-1.034±0.009,-1.034±0.009,-1.657±0.025, ,260.0±70.0,8.059±0.02,-1.1±0.033
8.687±0.013,6.56±0.08,0.7669±0.0019,-1.655±0.015,-1.655±0.015,-2.011±0.027,15059.0±21.0,302.0±20.0,7.9021±0.0015,-1.233±0.035
8.928±0.016,2.498±0.016,0.7118±0.0034,-1.131±0.007,-1.131±0.007,-1.744±0.033, ,373.0±24.0,8.157±0.014,-1.0±0.023
7.652±0.015,1.824±0.011,0.6093±0.0018,-1.042±0.005,-1.042±0.005,-1.608±0.015, ,200.0±70.0,8.13±0.06,-1.002±0.002
8.329±0.021,2.328±0.019,0.6744±0.0032,-1.23±0.05,-1.23±0.05,-1.74±0.12, ,520.0±170.0,8.171±0.019,-1.08±0.07
9.622±0.015,3.328±0.023,0.7701±0.0019,-1.382±0.006,-1.382±0.006,-1.775±0.024,11910.0±90.0,246.0±9.0,8.243±0.01,-1.268±0.022
8.556±0.02,2.618±0.018,0.6979±0.0035,-1.389±0.018,-1.389±0.018,-1.8±0.08, ,87.0±22.0,8.052±0.023,-1.3±0.05
9.347±0.032,2.792±0.038,0.7424±0.004,-1.364±0.016,-1.364±0.016,-1.83±0.08, ,64.0±38.0,8.129±0.034,-1.203±0.044
8.647±0.014,2.023±0.009,0.675±0.0018,-1.336±0.03,-1.336±0.03,-1.648±0.03,14880.0±260.0,48.0±28.0,7.949±0.019,-1.29±0.044
9.017±0.023,2.175±0.017,0.7015±0.0033,-1.226±0.028,-1.226±0.028,-1.67±0.06, ,340.0±60.0,8.262±0.023,-1.139±0.046
9.273±0.015,6.38±0.07,0.794±0.0021,-1.62±0.06,-1.62±0.06,-2.11±0.09,14880.0±70.0,230.0±120.0,7.944±0.006,-1.21±0.07
9.178±0.025,2.962±0.033,0.7398±0.0026,-1.441±0.041,-1.441±0.041,-1.426±0.039, ,350.0±60.0,8.063±0.018,-1.369±0.047
9.833±0.019,3.296±0.029,0.7787±0.0021,-1.394±0.011,-1.394±0.011,-1.817±0.03,12970.0±39.0,280.0±70.0,8.1479±0.0045,-1.258±0.012
10.178±0.026,5.53±0.1,0.8275±0.0032,-1.37±0.03,-1.37±0.03,-1.8±0.08, ,320.0±180.0,8.041±0.044,-1.15±0.1
9.125±0.022,3.871±0.048,0.7584±0.0027,-1.33±0.01,-1.33±0.01,-1.861±0.034, ,350.0±50.0,8.127±0.023,-1.07±0.06
10.666±0.015,8.73±0.12,0.8673±0.002,-1.695±0.009,-1.695±0.009,-2.151±0.033,14233.0±26.0,345.0±22.0,8.0478±0.0021,-1.246±0.018
8.33±0.03,2.057±0.019,0.661±0.006,-1.175±0.022,-1.175±0.022,-1.645±0.046, ,150.0±50.0,8.27±0.03,-1.142±0.042
8.733±0.011,5.667±0.041,0.7623±0.002,-1.437±0.02,-1.437±0.02,-2.03±0.07, ,390.0±50.0,7.974±0.036,-1.09±0.05
7.946±0.019,1.313±0.007,0.579±0.007,-0.998±0.019,-0.998±0.019,-1.471±0.043, ,180.0±70.0,8.137±0.017,-1.06±0.06
8.882±0.026,2.766±0.031,0.7194±0.0037,-1.32±0.06,-1.32±0.06,-inf±nan, ,300.0±70.0,8.119±0.027,-1.46±0.08


==> Tablas/Tabla_flujos.csv <==
Flux OII,Flux OIII4363,Flux OIII5007,Flux OI,Flux NII,Flux SII6716,Flux SII6731,Chbeta,Halpha luminosidad corregida,Halpha EW
223.4±1.4, ,386.0±0.8,4.9±1.2,27.3±1.2,19.9±1.2,14.4±1.3,0.3,265.3±1.6,181.27
190.3±4.0, ,555.8±1.5, ,14.9±0.6,20.0±0.6,14.2±0.6,0.206,92.68±0.33,382.38
235.3±1.3, ,416.2±3.3,6.25±0.46,18.6±0.8,20.6±0.7,15.1±0.8,0.239,167.1±0.7,240.11
219.6±1.1, ,373.4±0.7,7.2±0.6,29.27±0.47,21.2±0.9,18.9±1.1,0.277,280.4±0.8,204.96
225.5±1.3, ,368.2±0.8,6.25±0.37,26.3±0.5,22.8±0.6,18.8±0.6,0.215,285.5±0.9,239.1
89.2±1.0,11.21±0.12,583.9±0.6,2.8±0.18,6.32±0.23,7.98±0.17,6.6±0.16,0.221,263.59±0.47,682.41
207.1±1.3, ,514.1±0.7,5.27±0.43,21.09±0.35,16.65±0.43,14.39±0.45,0.235,231.6±0.5,529.68
221.2±1.3, ,407.8±0.6,7.33±0.24,26.78±0.32,23.41±0.33,14.16±0.33,0.252,576.4±1.2,262.73
203.5±1.6, ,473.2±1.0,5.1±1.6,17.0±2.1,14.8±2.0,13.4±2.1,0.171,193.8±1.6,253.81
179.3±1.2,6.46±0.48,590.5±0.7,4.78±0.27,11.82±0.15,14.78±0.18,11.92±0.16,0.181,664.3±0.9,747.48
187.3±1.2, ,498.0±1.2,4.5±0.9,11.55±0.48,18.4±0.6,13.5±0.6,0.142,125.5±0.38,352.65
206.3±2.7, ,551.6±1.3,4.2±0.9,12.21±0.47,15.3±0.8,11.0±0.9,0.285,170.8±0.5,534.84
231.4±1.0,8.8±1.2,473.0±0.7,6.41±0.46,13.1±0.9,20.4±1.1,14.5±1.2,0.237,570.3±2.7,340.42
229.9±1.8, ,503.3±1.1,6.1±1.0,17.2±1.0,17.8±1.0,14.8±1.0,0.321,132.4±0.7,351.05
95.2±1.0,11.62±0.43,622.3±0.8,2.2±0.5,6.8±1.0,8.5±1.1,6.8±1.3,0.148,371.9±1.7,945.78
185.4±2.1, ,549.3±1.0,10.7±1.0,10.3±1.0,16.9±1.1,14.3±1.1,0.142,155.4±0.8,562.67
179.5±1.6,8.08±0.26,602.1±0.8,4.4±0.31,11.17±0.28,15.54±0.29,11.27±0.28,0.162,325.8±0.7,703.58
124.6±2.1, ,675.7±1.2,4.5±0.9,12.0±0.8,12.9±2.6,10.6±2.5,0.204,320.4±1.5,782.27
149.5±1.8, ,573.6±1.0,3.97±0.35,13.28±0.3,12.1±0.7,10.2±0.7,0.201,194.27±0.46,637.66
80.8±1.1,12.58±0.18,736.8±0.8,2.01±0.16,5.75±0.12,7.1±0.16,5.97±0.16,0.151,209.02±0.26,1999.99
223.0±2.0, ,458.1±1.7,6.5±0.7,18.9±1.0,20.9±1.4,16.1±1.6,0.279,176.3±0.9,281.3
103.8±0.7, ,590.7±0.7,2.68±0.46,10.4±0.5,9.4±0.5,8.1±0.5,0.123,328.7±1.0,978.47
277.8±1.3, ,379.5±1.0,9.5±1.0,28.5±1.2,26.9±2.0,17.9±2.4,0.276,297.0±1.9,179.29
189.8±2.1, ,525.8±1.2, ,13.5±2.0,26.6±2.0,21.2±2.1,0.218,176.8±1.4,412.39


==> Tablas/Tabla_flujos_lime.csv <==
H1_3704A,O2_3726A_b,H1_3750A,H1_3771A,H1_3798A,H1_3835A,Ne3_3869A,H1_3889A_m,H1_3970A,He1_4026A,S2_4069A,H1_4102A,H1_4341A,O3_4363A,He1_4471A,Fe3_4658A,He2_4686A,Ar4_4711A_m,Ar4_4740A,H1_4861A,He1_4922A,O3_4959A,O3_5007A_b,He1_5048A,He1_5876A,O1_6300A_b,H1_6563A_b,He1_6678A,S2_6716A_b,He1_7065A,Ar3_7136A,O2_7319A_m,Ar3_7751A
 , , , , ,3.5±0.6,32.4±0.6,16.3±0.5,21.9±1.0, , ,23.5±0.39,46.47±0.38,4.41±0.47,3.97±0.31, , , , ,100.0±0.7, ,128.3±1.0, , ,11.1±0.5, , , , , ,7.6±1.5, , 
 , , , , , , ,15.3±1.5,27.1±2.1, , ,27.5±1.2,45.5±1.1,15.4±1.3,4.4±0.8, , , , ,100.0±0.9, ,195.0±1.3, , ,11.74±0.48, , , , ,2.49±0.35,7.59±0.48, , 
 , , , , ,3.5±0.5,35.78±0.48,16.05±0.4,22.5±0.8, , ,23.69±0.32,45.06±0.4, ,3.15±0.23, , , , ,100.0±0.8, ,135.5±2.2, , ,11.46±0.19, , ,2.65±0.33, , ,7.44±0.24, , 
 , , , , ,2.59±0.49,31.14±0.47,15.57±0.39,18.9±0.6, , ,22.63±0.42,45.4±0.24, , , , , , ,100.0±0.5, ,127.8±0.9, , ,11.2±0.28, , , , , , , , 
 , , , , ,4.84±0.44,29.72±0.47,17.16±0.35,22.3±0.7, , ,23.92±0.38,45.83±0.39, ,3.75±0.2, , , , ,100.0±0.7, ,122.1±1.3, , ,11.4±0.21, , ,3.08±0.19, , ,6.02±0.2, , 
 , , , , , , , , , , ,25.5±0.1,45.22±0.14,11.94±0.09,3.53±0.05, ,1.85±0.06,1.768±0.049, ,100.0±0.39, ,192.6±0.7, , ,10.17±0.09, , ,2.606±0.046, ,5.11±0.09,3.92±0.09,1.57±0.21, 
 , , , , , , , , , , ,24.48±0.46,47.14±0.38,5.49±0.26,4.07±0.18, , , , ,100.0±0.7, ,174.5±1.6, , ,11.09±0.15, , ,2.82±0.15, ,3.0±0.08,7.44±0.12,2.79±0.34,1.9±0.28
 , , , , ,3.9±0.34,34.06±0.37,15.92±0.31,22.5±0.44, , ,23.46±0.38,45.55±0.26, ,3.45±0.16, , , , ,100.0±0.6, ,138.6±1.3, , ,11.68±0.13, , , , , ,6.55±0.19, , 
 , , , , ,3.5±1.0,42.4±0.8,17.7±0.7,23.8±0.9, , ,24.9±0.6,48.13±0.48, , , , , , ,100.0±0.6, ,160.1±1.0, , ,12.3±0.5, , , , , , , , 
 , , , , ,3.56±0.45,44.15±0.37,16.8±0.31,30.2±0.6,1.27±0.18, ,25.05±0.18,46.78±0.41,7.75±0.22,3.9±0.14, , , , ,100.0±0.7, ,199.1±1.5, , ,11.64±0.16, , ,3.18±0.06, ,3.42±0.08,6.55±0.1,1.88±0.29, 
 , , , , , , , ,28.1±1.2, , ,23.8±0.6,46.07±0.49,8.0±0.5,4.21±0.46, , , , ,100.0±0.41, ,191.9±0.7, , ,10.87±0.17, , ,2.61±0.11, ,2.48±0.11,7.27±0.15,1.6±0.7, 
 , , , , , ,50.6±2.0,23.5±1.7,27.4±2.0,6.1±2.1, ,25.9±1.1,46.7±1.0,14.9±1.1,4.3±0.6, , , , ,100.0±0.8, ,185.0±1.4, , ,11.77±0.31, , ,3.07±0.22, ,2.91±0.24,7.4±0.6, , 
 , , , ,2.35±0.22,3.92±0.35,40.44±0.34,16.86±0.22,26.2±0.6, , ,24.55±0.21,45.3±0.9,5.1±0.8,2.91±0.13, , , , ,100.0±0.6, ,161.8±1.2, , ,14.15±0.35, , ,2.55±0.14, , ,5.84±0.11, , 
 , , , , ,3.6±0.6,40.7±0.6,15.6±0.6,22.5±0.8, , ,21.6±0.6,44.6±0.7,5.31±0.45, , , , , ,100.0±0.4, ,169.4±0.6, , ,11.68±0.26, , ,4.27±0.46, ,4.7±1.2,5.65±0.47, , 
 , ,2.1±0.2,2.82±0.15,4.09±0.14,5.56±0.16,44.18±0.35,16.42±0.19,28.51±0.42, , ,22.67±0.2,43.38±0.45,11.22±0.31,3.86±0.1, , , , ,100.0±0.7, ,211.3±1.8, , ,15.28±0.29, , ,2.94±0.22, ,4.77±0.22,6.2±0.17, , 
 , , , ,5.78±0.47,5.19±0.43,44.51±0.38,17.13±0.36,28.4±0.8,0.93±0.27, ,24.23±0.31,43.45±0.25,6.47±0.24,3.19±0.29, , , , ,100.0±0.38, ,189.1±0.7, , ,10.76±0.22, , ,3.3±0.19, ,2.87±0.33,7.13±0.49,2.67±0.39, 
 , , ,2.3±0.24,3.78±0.24,5.81±0.2,48.12±0.26,17.59±0.19,31.0±0.8,1.65±0.12,1.47±0.15,25.06±0.21,47.06±0.27,7.94±0.19,3.64±0.12, , , , ,100.0±0.5, ,200.2±1.2, , ,11.21±0.12, , ,2.78±0.2, ,3.45±0.33,6.88±0.16,2.11±0.25, 
 , , , ,4.2±1.0,5.2±1.0,52.0±1.0,17.7±1.1,31.6±1.4, , ,24.6±0.8,45.7±0.6,11.7±0.7,4.1±0.6, , , , ,100.0±0.6, ,218.1±1.4, , ,12.29±0.34, , ,2.7±0.6, ,4.4±3.4, , , 
1.9±0.6, ,1.3±0.7,2.7±0.7,4.0±0.6,6.9±0.7,51.6±0.8,20.0±0.8,31.5±1.0, , ,25.5±0.6,48.74±0.41,9.8±0.6,4.36±0.44, , , , ,100.0±0.5, ,193.6±1.1, , ,12.68±0.33, , ,3.2±0.19, ,3.83±0.19,6.11±0.26, , 
 , , , , , , , , , , , ,47.83±0.22,13.06±0.08,4.14±0.06,0.97±0.06,1.08±0.06,2.18±0.06,1.239±0.046,100.0±0.41,0.945±0.042,246.4±1.3, , ,11.21±0.09, , ,3.2±0.06, ,3.951±0.035,5.06±0.06,1.48±0.2,1.28±0.09
 , , , ,1.8±0.8,4.6±1.0,35.9±1.1,15.1±1.0,23.6±1.4, , ,23.1±0.8,44.6±1.4,8.5±1.5,2.9±0.5, , , , ,100.0±0.9, ,152.8±0.6, , ,11.6±0.5, , ,2.57±0.33, , ,7.06±0.36, , 
 , ,1.82±0.18,3.01±0.15,3.93±0.14,6.12±0.17,46.53±0.39,17.83±0.18,30.72±0.41,1.76±0.14, ,25.13±0.27,45.37±0.47,7.49±0.18,4.18±0.12, , , , ,100.0±1.0, ,203.3±2.6, , ,12.64±0.39, , ,3.35±0.1, ,5.03±0.21,7.0±1.0, , 
 , , , , ,2.9±0.5,33.92±0.49,15.23±0.38,19.7±0.7, , ,22.6±0.39,45.87±0.36, , , , , , ,100.0±1.0, ,122.9±0.9, , ,12.7±0.7, , , , , ,7.0±1.2, , 
 , , ,3.9±0.9,3.9±0.8,5.9±0.8,43.2±0.8,16.5±0.8,31.0±1.4, , ,26.4±0.8,47.1±0.7,9.5±0.7,2.8±0.5, , , , ,100.0±0.7, ,180.0±1.2, , ,12.96±0.46, , , , , , , , 

